A New Algorithm for Interactive Structural Image Segmentation

This paper proposes a novel algorithm for the problem of structural image segmentation through an interactive model-based approach. Interaction is expressed in the model creation, which is done according to user traces drawn over a given input image. Both model and input are then represented by means of attributed relational graphs derived on the fly. Appearance features are taken into account as object attributes and structural properties are expressed as relational attributes. To cope with possible topological differences between both graphs, a new structure called the deformation graph is introduced. The segmentation process corresponds to finding a labelling of the input graph that minimizes the deformations introduced in the model when it is updated with input information. This approach has shown to be faster than other segmentation methods, with competitive output quality. Therefore, the method solves the problem of multiple label segmentation in an efficient way. Encouraging results on both natural and target-specific color images, as well as examples showing the reusability of the model, are presented and discussed.

==> imgcvpr/converte.txt <==
eps2eps 00b-motos.eps lixo.eps
mv -f lixo.eps 00b-motos.eps
epstopdf 00b-motos.eps
eps2eps 00c-motos.eps lixo.eps
mv -f lixo.eps 00c-motos.eps
epstopdf 00c-motos.eps
eps2eps 00-motos.eps lixo.eps
mv -f lixo.eps 00-motos.eps
epstopdf 00-motos.eps
eps2eps arv-debug-result.eps lixo.eps
mv -f lixo.eps arv-debug-result.eps
epstopdf arv-debug-result.eps
eps2eps arv.eps lixo.eps
mv -f lixo.eps arv.eps
epstopdf arv.eps
eps2eps arv-result.eps lixo.eps
mv -f lixo.eps arv-result.eps
epstopdf arv-result.eps
eps2eps arv-strk.eps lixo.eps
mv -f lixo.eps arv-strk.eps
epstopdf arv-strk.eps
eps2eps arv-stroke.eps lixo.eps
mv -f lixo.eps arv-stroke.eps
epstopdf arv-stroke.eps
eps2eps bufalo-debug-result.eps lixo.eps
mv -f lixo.eps bufalo-debug-result.eps
epstopdf bufalo-debug-result.eps
eps2eps bufalo.eps lixo.eps
mv -f lixo.eps bufalo.eps
epstopdf bufalo.eps
eps2eps bufalo-model.eps lixo.eps
mv -f lixo.eps bufalo-model.eps
epstopdf bufalo-model.eps
eps2eps bufalo-stroke.eps lixo.eps
mv -f lixo.eps bufalo-stroke.eps
epstopdf bufalo-stroke.eps
eps2eps buffalo-strk.eps lixo.eps
mv -f lixo.eps buffalo-strk.eps
epstopdf buffalo-strk.eps
eps2eps esk-debug-result.eps lixo.eps
mv -f lixo.eps esk-debug-result.eps
epstopdf esk-debug-result.eps
eps2eps eskimo.eps lixo.eps
mv -f lixo.eps eskimo.eps
epstopdf eskimo.eps
eps2eps eskimo-result.eps lixo.eps
mv -f lixo.eps eskimo-result.eps
epstopdf eskimo-result.eps
eps2eps eskimo-strk.eps lixo.eps
mv -f lixo.eps eskimo-strk.eps
epstopdf eskimo-strk.eps
eps2eps esk-stroke.eps lixo.eps
mv -f lixo.eps esk-stroke.eps
epstopdf esk-stroke.eps
eps2eps flow.eps lixo.eps
mv -f lixo.eps flow.eps
epstopdf flow.eps
eps2eps japanese.eps lixo.eps
mv -f lixo.eps japanese.eps
epstopdf japanese.eps
eps2eps japanese-model.eps lixo.eps
mv -f lixo.eps japanese-model.eps
epstopdf japanese-model.eps
eps2eps japanese_solo.eps lixo.eps
mv -f lixo.eps japanese_solo.eps
epstopdf japanese_solo.eps
eps2eps japanese-strk.eps lixo.eps
mv -f lixo.eps japanese-strk.eps
epstopdf japanese-strk.eps
eps2eps japanese-strkGRAPH.eps lixo.eps
mv -f lixo.eps japanese-strkGRAPH.eps
epstopdf japanese-strkGRAPH.eps
eps2eps japanese-strkGRAPHReal.eps lixo.eps
mv -f lixo.eps japanese-strkGRAPHReal.eps
epstopdf japanese-strkGRAPHReal.eps
eps2eps japanese-wshed.eps lixo.eps
mv -f lixo.eps japanese-wshed.eps
epstopdf japanese-wshed.eps
eps2eps japanese-wshedGRAPH.eps lixo.eps
mv -f lixo.eps japanese-wshedGRAPH.eps
epstopdf japanese-wshedGRAPH.eps
eps2eps japa-tela1.eps lixo.eps
mv -f lixo.eps japa-tela1.eps
epstopdf japa-tela1.eps
eps2eps japa-tela2.eps lixo.eps
mv -f lixo.eps japa-tela2.eps
epstopdf japa-tela2.eps
eps2eps japa-tela3.eps lixo.eps
mv -f lixo.eps japa-tela3.eps
epstopdf japa-tela3.eps
eps2eps japa-tela4.eps lixo.eps
mv -f lixo.eps japa-tela4.eps
epstopdf japa-tela4.eps
eps2eps japa-tela5cb.eps lixo.eps
mv -f lixo.eps japa-tela5cb.eps
epstopdf japa-tela5cb.eps
eps2eps model_japanese.eps lixo.eps
mv -f lixo.eps model_japanese.eps
epstopdf model_japanese.eps
eps2eps motos3-tela4.eps lixo.eps
mv -f lixo.eps motos3-tela4.eps
epstopdf motos3-tela4.eps
eps2eps pedras-debug-regioes.eps lixo.eps
mv -f lixo.eps pedras-debug-regioes.eps
epstopdf pedras-debug-regioes.eps
eps2eps pedras.eps lixo.eps
mv -f lixo.eps pedras.eps
epstopdf pedras.eps
eps2eps pedras-result.eps lixo.eps
mv -f lixo.eps pedras-result.eps
epstopdf pedras-result.eps
eps2eps pedras-strk.eps lixo.eps
mv -f lixo.eps pedras-strk.eps
epstopdf pedras-strk.eps
eps2eps pedras-stroke.eps lixo.eps
mv -f lixo.eps pedras-stroke.eps
epstopdf pedras-stroke.eps
eps2eps piram-debug-regioes.eps lixo.eps
mv -f lixo.eps piram-debug-regioes.eps
epstopdf piram-debug-regioes.eps
eps2eps piram.eps lixo.eps
mv -f lixo.eps piram.eps
epstopdf piram.eps
eps2eps piram-result.eps lixo.eps
mv -f lixo.eps piram-result.eps
epstopdf piram-result.eps
eps2eps piram-strk.eps lixo.eps
mv -f lixo.eps piram-strk.eps
epstopdf piram-strk.eps
eps2eps piram-stroke.eps lixo.eps
mv -f lixo.eps piram-stroke.eps
epstopdf piram-stroke.eps
eps2eps resfinal-2.eps lixo.eps
mv -f lixo.eps resfinal-2.eps
epstopdf resfinal-2.eps
eps2eps topology2.eps lixo.eps
mv -f lixo.eps topology2.eps
epstopdf topology2.eps
eps2eps topology.eps lixo.eps
mv -f lixo.eps topology.eps
epstopdf topology.eps


==> imgcvpr/eps.txt <==
-rw-r--r-- 1 noma noma 4932717 2007-11-22 10:04 00b-motos.eps
-rw-r--r-- 1 noma noma 4926590 2007-11-22 10:04 00c-motos.eps
-rw-r--r-- 1 noma noma 4940128 2007-11-22 10:04 00-motos.eps
-rw-r--r-- 1 noma noma  927213 2007-11-22 10:04 arv-debug-result.eps
-rw-r--r-- 1 noma noma  927200 2007-11-22 10:04 arv.eps
-rw-r--r-- 1 noma noma  456020 2007-12-03 17:22 arv-result.eps
-rw-r--r-- 1 noma noma 1107638 2007-12-04 18:11 arv-strk.eps
-rw-r--r-- 1 noma noma 1417987 2007-11-22 10:04 arv-stroke.eps
-rw-r--r-- 1 noma noma  927212 2007-11-27 20:34 bufalo-debug-result.eps
-rw-r--r-- 1 noma noma  927199 2007-11-27 20:34 bufalo.eps
-rw-r--r-- 1 noma noma 1107642 2008-03-06 12:53 bufalo-model.eps
-rw-r--r-- 1 noma noma 1434821 2007-11-27 20:34 bufalo-stroke.eps
-rw-r--r-- 1 noma noma  317606 2007-11-27 20:43 buffalo-strk.eps
-rw-r--r-- 1 noma noma  927373 2007-11-22 10:04 esk-debug-result.eps
-rw-r--r-- 1 noma noma  927363 2007-11-22 10:04 eskimo.eps
-rw-r--r-- 1 noma noma  569882 2007-12-03 17:21 eskimo-result.eps
-rw-r--r-- 1 noma noma 1332156 2007-12-04 18:07 eskimo-strk.eps
-rw-r--r-- 1 noma noma 1398947 2007-11-22 10:04 esk-stroke.eps
-rw-r--r-- 1 noma noma 5072670 2007-11-30 17:33 flow.eps
-rw-r--r-- 1 noma noma 2953012 2007-11-27 20:34 japanese.eps
-rw-r--r-- 1 noma noma  794492 2007-11-27 21:26 japanese-model.eps
-rw-r--r-- 1 noma noma  219714 2007-11-27 20:38 japanese_solo.eps
-rw-r--r-- 1 noma noma  562505 2007-11-27 20:34 japanese-strk.eps
-rw-r--r-- 1 noma noma  791602 2007-11-28 11:25 japanese-strkGRAPH.eps
-rw-r--r-- 1 noma noma  791606 2007-11-28 12:23 japanese-strkGRAPHReal.eps
-rw-r--r-- 1 noma noma  562506 2007-11-27 20:34 japanese-wshed.eps
-rw-r--r-- 1 noma noma  791604 2007-11-28 11:25 japanese-wshedGRAPH.eps
-rw-r--r-- 1 noma noma 3506798 2007-11-22 10:04 japa-tela1.eps
-rw-r--r-- 1 noma noma 3506798 2007-11-22 10:04 japa-tela2.eps
-rw-r--r-- 1 noma noma 3506798 2007-11-22 10:04 japa-tela3.eps
-rw-r--r-- 1 noma noma 3506798 2007-11-22 10:04 japa-tela4.eps
-rw-r--r-- 1 noma noma 3506800 2007-11-22 10:04 japa-tela5cb.eps
-rw-r--r-- 1 noma noma  589662 2008-03-06 12:56 lixo.eps
-rw-r--r-- 1 noma noma  562506 2007-11-27 20:34 model_japanese.eps
-rw-r--r-- 1 noma noma 3865182 2007-11-22 10:04 motos3-tela4.eps
-rw-r--r-- 1 noma noma  927217 2007-11-22 10:04 pedras-debug-regioes.eps
-rw-r--r-- 1 noma noma  927203 2007-11-22 10:04 pedras.eps
-rw-r--r-- 1 noma noma  481401 2007-12-03 17:22 pedras-result.eps
-rw-r--r-- 1 noma noma 1107640 2007-12-04 18:32 pedras-strk.eps
-rw-r--r-- 1 noma noma 1417990 2007-11-22 10:04 pedras-stroke.eps
-rw-r--r-- 1 noma noma  927216 2007-11-22 10:04 piram-debug-regioes.eps
-rw-r--r-- 1 noma noma  927202 2007-11-22 10:04 piram.eps
-rw-r--r-- 1 noma noma  455752 2007-12-03 17:23 piram-result.eps
-rw-r--r-- 1 noma noma 1107640 2007-12-04 18:24 piram-strk.eps
-rw-r--r-- 1 noma noma 1417989 2007-11-22 10:04 piram-stroke.eps
-rw-r--r-- 1 noma noma  104261 2007-11-29 21:35 resfinal-2.eps
-rw-r--r-- 1 noma noma 3138814 2007-12-04 15:52 topology2.eps
-rw-r--r-- 1 noma noma 2738586 2007-12-04 12:04 topology.eps

